Fast Multimodal Journey Planning for Three Criteria

We study the journey planning problem for multimodal networks consisting of public transit and a non-schedule-based transfer mode (e.g., walking, bicycle, e-scooter). So far, all efficient algorithms for this problem either restrict usage of the transfer mode or Pareto-optimize only two criteria: arrival time and the number of used public transit trips. However, we show that both limitations must be lifted in order to obtain high-quality solutions. In particular, the time spent using the (unrestricted) transfer mode must be optimized as a third criterion. We present McTB, the first algorithm that optimizes three criteria efficiently by avoiding costly data structures for maintaining Pareto sets. To enable unlimited transfers, we combine it with a three-criteria extension of the ULTRA preprocessing technique. Furthermore, since full Pareto sets become impractically large for more than two criteria, we adapt an approach by Delling et al. to restrict the Pareto set in a methodical manner. Extensive experiments on real-world data show that our algorithms are fast enough for interactive queries even on large country-sized networks. Compared to the state of the art for multicriteria multimodal journey planning, MCR, we achieve a speedup of up to 80.

==> fig/keyWitnessLimit.dat <==
KeyRatio	Time0	Shortcuts0	Time1800	Shortcuts1800	Time3600	Shortcuts3600	Time7200	Shortcuts7200	Time14400	Shortcuts14400	TimeInfty	ShortcutsInfty
1:0	444.540	14.708930	461.188	14.040761	488.311	13.761297	532.685	13.510582	564.529	13.448463	609.023	13.447589
16:1	443.126	14.694640	491.367	14.011788	494.456	13.744914	530.591	13.494786	575.010	13.448452	610.774	13.447617
4:1	439.049	14.639057	464.538	13.938629	489.399	13.690425	533.553	13.458885	566.571	13.448232	600.829	13.447482
1:1	452.191	14.500930	490.224	13.700357	520.774	13.496327	558.571	13.449979	585.240	13.447557	595.735	13.447021
1:4	457.444	14.205129	505.183	13.458237	541.316	13.449517	549.842	13.446390	560.918	13.444227	578.551	13.443763
1:16	475.994	13.805933	525.708	13.452336	521.744	13.449112	534.858	13.446130	526.067	13.444023	544.583	13.443596
0:1	504.453	13.464577	514.762	13.452300	517.058	13.449144	506.975	13.446211	507.333	13.444130	530.24	13.443771

==> fig/transferSpeedPreprocessingEvent.dat <==
Speed	TimeLimitedWithIsolated	ShortcutsLimitedWithIsolated	TimeUnlimitedWithIsolated	ShortcutsUnlimitedWithIsolated
1	451.711948	0.877148571	445.833302	0.876627036
2	465.74741	0.934968702	468.699717	0.934426312
3	529.118197	0.986381298	502.910813	0.986191999
4	567.24014	1.036816515	553.220457	1.037464492
5	594.853259	1.0872356	593.95403	1.09090553
6	633.593802	1.140314245	635.925414	1.146588508
7	661.060396	1.195258485	672.16467	1.202715776
8	678.94612	1.250813132	709.270602	1.259768901
9	724.566347	1.311290208	748.275458	1.31756825
10	751.234243	1.37122591	809.758026	1.37564061
11	784.646749	1.433402462	846.446458	1.435395443
12	818.859967	1.498982981	895.856223	1.493990356
13	851.700176	1.56838189	925.427108	1.555778645
14	896.622901	1.640382734	984.19642	1.619565365
15	932.14694	1.713316775	1039.373588	1.683990906
16	978.904364	1.787384576	1095.190242	1.749634428
17	1039.057322	1.86668713	1151.838846	1.817139838
18	1090.733937	1.94783762	1231.217469	1.886607709
19	1136.258659	2.032872919	1311.879097	1.956610994
20	1204.861909	2.117402742	1387.325809	2.028283308
21	1273.806617	2.207158671	1468.285916	2.100903788
22	1337.372285	2.295987508	1561.798834	2.175916195
23	1391.420882	2.392962306	1660.953652	2.249307387
24	1471.978263	2.48861063	1747.924375	2.322118111
25	1537.144125	2.58939924	1865.151516	2.400855021
26	1630.067101	2.69306803	1973.193403	2.481309865
27	1701.406844	2.798714322	2095.100866	2.561384803
28	1799.869346	2.905324404	2209.677015	2.642901392
29	1870.038642	3.016105023	2340.077622	2.727156895
30	1951.355137	3.138082261	2470.056104	2.815554668
31	2066.842202	3.26360415	2630.329757	2.905488269
32	2151.296383	3.39992742	2790.685095	2.994447544
33	2254.366691	3.53961309	2948.421276	3.090461168
34	2343.778883	3.685507551	3120.975037	3.187870446
35	2437.418803	3.845270035	3292.653426	3.28671498
36	2554.233142	4.016742463	3483.354863	3.384468339
37	2645.040298	4.191670305	3682.271837	3.486141386
38	2769.280816	4.379513573	3884.005413	3.587235709
39	2895.358745	4.572062503	4088.748061	3.694892422
40	3017.713135	4.776772785	4329.84714	3.801022752

==> fig/transferSpeedPreprocessingStop.dat <==
Speed	TimeLimitedWithIsolated	ShortcutsLimitedWithIsolated	TimeUnlimitedWithIsolated	ShortcutsUnlimitedWithIsolated
1	266.683738	0.343235921	264.437115	0.343226611
2	287.171635	0.507880797	270.761139	0.507098768
3	311.979388	0.683190117	302.114329	0.681970525
4	345.408471	0.878213065	333.982282	0.875964734
5	367.276725	1.085129361	366.341629	1.090110136
6	385.062617	1.290430395	396.010499	1.303636431
7	413.192974	1.502374014	427.641812	1.520742368
8	430.906557	1.722519621	450.489145	1.745165855
9	456.571114	1.950192249	484.257157	1.969547448
10	471.83273	2.166753559	511.415306	2.184605215
11	498.326116	2.392364053	539.799723	2.406226434
12	527.064305	2.620134434	572.666838	2.632628267
13	551.874577	2.861543761	606.522777	2.856297655
14	580.451259	3.096617728	637.413904	3.098637967
15	601.161233	3.355864746	674.241104	3.347099513
16	633.107134	3.624635752	708.91491	3.609833074
17	674.129353	3.912557139	754.540894	3.887238975
18	713.05855	4.219512536	801.754112	4.172823587
19	753.019062	4.521854897	847.936187	4.460205003
20	797.278986	4.837170547	900.517759	4.756049082
21	861.264328	5.179573236	989.99778	5.049216575
22	907.258539	5.502751064	1049.627846	5.3599285
23	959.753087	5.870388128	1117.203471	5.681425898
24	1004.363145	6.23386834	1181.697405	5.995405584
25	1061.372927	6.633931647	1260.472219	6.35328126
26	1122.726938	7.056683083	1347.484532	6.731256924
27	1185.878857	7.469128504	1424.591632	7.112360701
28	1248.571063	7.927047936	1515.839971	7.513750663
29	1304.662095	8.396376602	1613.098197	7.918883189
30	1368.023282	8.915936618	1722.928855	8.373748988
31	1431.010253	9.445202164	1824.541897	8.830453483
32	1502.774346	10.04471526	1955.102991	9.329894892
33	1590.13302	10.66449592	2068.274268	9.851032929
34	1669.750065	11.32491412	2207.476168	10.38937559
35	1752.749687	12.0481506	2348.952617	10.96049826
36	1835.083771	12.80944578	2511.833229	11.51402065
37	1928.339281	13.60584845	2659.051116	12.10037426
38	2033.21732	14.43456099	2834.144156	12.69132693
39	2153.060577	15.27549738	2993.468901	13.30951561
40	2265.251614	16.21272565	3217.501764	13.95063447
50	3704.296446	28.06677963	5860.342509	21.43730275
60	5558.70658	45.90030071	9675.839113	29.94381034
70	7612.396687	70.03722082	14569.53503	39.19420834
80	9884.287197	102.0357918	19935.74394	48.24609684
90	12084.2157	131.6096702	24816.94263	54.95242196
100	13679.20092	152.3743122	29132.56682	60.4297059
110	14970.68154	165.7778388	32786.11508	65.26349231
120	15837.23349	173.9985058	35920.00888	69.03420908
130	16202.71798	178.85087	38442.98733	72.32772104
140	16301.1107	179.9353477	40494.62467	75.00753168


==> fig/transferSpeedQuery.dat <==
TransferSpeed	DijkstraRoutesTime	DijkstraTransfersTime	DijkstraOtherTime	ULTRARoutesTime	ULTRATransfersTime	ULTRAOtherTime	TBTime
5	272.971982	473.491197	46.535738	281.426408	78.176605	40.17602	172.343
10	372.696668	657.94563	69.736478	377.549968	158.495378	61.846796	209.861
15	417.059955	824.034565	69.758176	423.341972	269.46788	62.492676	240.965
20	465.682916	1032.739285	69.809858	466.694309	454.796819	62.353024	281.876
30	559.419942	1470.033494	70.644762	558.972313	1075.50617	64.597502	410.571
40	629.322745	1837.145018	70.703643	627.286855	2243.989325	64.249263	433.003
50	666.9211	2090.720066	68.572441	669.746038	3953.092768	62.100239	557.130
60	691.427191	2267.15228	68.448999	700.969483	6102.804939	62.421954	711.424
70	704.405119	2366.540004	69.594249	724.492499	8227.472034	62.336318	941.029
80	711.011183	2417.577084	69.340646	738.22017	10303.71442	63.058348	1237.115
90	709.746304	2410.203716	67.896308	744.035556	11976.32472	63.839229	1550.789
100	702.698082	2370.433645	67.993044	688.193351	13119.60001	51.729522	1799.382
110	623.426283	2229.900582	49.026146	661.284952	13648.94793	46.699789	2786.342
120	620.63994	2219.855788	48.99264	658.313498	14086.02907	46.194894	2326.837
130	621.218657	2208.627917	49.615308	658.870078	14305.63833	46.968521	2268.267
140	618.951852	2186.937482	48.831343	658.026009	14399.39712	46.61784	2391.330
1	238.093012	373.527333	45.252997	242.602572	45.282311	37.798403	145.846

==> fig/transferTimeSavings_london_bike.dat <==
ArrivalSlack	TripSlack0Savings75	TripSlack0Savings50	TripSlack0Savings25	TripSlack25Savings75	TripSlack25Savings50	TripSlack25Savings25	TripSlack50Savings75	TripSlack50Savings50	TripSlack50Savings25
1	0	0	0	0.0244	0.1122	0.1891	0.0297	0.124	0.187
1.1	0.0372	0.1358	0.188	0.1145	0.2925	0.2855	0.1328	0.2985	0.2707
1.2	0.0842	0.2246	0.2286	0.2079	0.3602	0.247	0.2293	0.3549	0.2373
1.3	0.1319	0.2641	0.2277	0.2788	0.3777	0.2077	0.2996	0.3691	0.1988
1.4	0.1655	0.2823	0.2182	0.3337	0.3732	0.1795	0.3542	0.3639	0.1712
1.5	0.1902	0.2931	0.2061	0.3747	0.3653	0.1593	0.3937	0.3547	0.1525


==> fig/transferTimeSavings_london_walk.dat <==
ArrivalSlack	TripSlack0Savings75	TripSlack0Savings50	TripSlack0Savings25	TripSlack25Savings75	TripSlack25Savings50	TripSlack25Savings25	TripSlack50Savings75	TripSlack50Savings50	TripSlack50Savings25
1	0	0	0	0.0129	0.0597	0.1283	0.0153	0.0668	0.1327
1.1	0.0095	0.0618	0.1508	0.0333	0.148	0.2691	0.041	0.1571	0.2686
1.2	0.0238	0.1193	0.2346	0.0596	0.2185	0.315	0.0702	0.2275	0.3117
1.3	0.041	0.1634	0.2726	0.0863	0.262	0.3267	0.0979	0.2724	0.3212
1.4	0.0547	0.1947	0.2881	0.1096	0.2907	0.3234	0.1232	0.2969	0.3174
1.5	0.0685	0.2166	0.288	0.1316	0.3103	0.3118	0.1474	0.3147	0.3061


==> fig/transferTimeSavings_switzerland_bike.dat <==
ArrivalSlack	TripSlack0Savings75	TripSlack0Savings50	TripSlack0Savings25	TripSlack25Savings75	TripSlack25Savings50	TripSlack25Savings25	TripSlack50Savings75	TripSlack50Savings50	TripSlack50Savings25
1	0	0	0	0.0556	0.1493	0.1821	0.0688	0.1548	0.1759
1.1	0.0401	0.0749	0.1055	0.1268	0.2441	0.2534	0.1663	0.2457	0.2306
1.2	0.0813	0.1316	0.1473	0.2024	0.2894	0.243	0.2477	0.2834	0.2199
1.3	0.1091	0.1593	0.1691	0.2492	0.3107	0.2288	0.3015	0.2979	0.2031
1.4	0.1271	0.1736	0.1764	0.2787	0.3214	0.217	0.3331	0.3046	0.1925
1.5	0.1373	0.1803	0.1817	0.3007	0.3238	0.2096	0.3555	0.3068	0.1838


==> fig/transferTimeSavings_switzerland_walk.dat <==
ArrivalSlack	TripSlack0Savings75	TripSlack0Savings50	TripSlack0Savings25	TripSlack25Savings75	TripSlack25Savings50	TripSlack25Savings25	TripSlack50Savings75	TripSlack50Savings50	TripSlack50Savings25
1	0	0	0	0.0422	0.1174	0.1514	0.0545	0.1213	0.1508
1.1	0.0311	0.0603	0.0946	0.0898	0.1855	0.217	0.1135	0.1911	0.2109
1.2	0.0579	0.1032	0.1371	0.1429	0.2228	0.2306	0.1724	0.2266	0.2207
1.3	0.077	0.1307	0.1569	0.1734	0.2432	0.2344	0.2053	0.2462	0.2219
1.4	0.0883	0.1467	0.1683	0.1917	0.2529	0.2371	0.2253	0.2558	0.2232
1.5	0.0961	0.1537	0.1739	0.2029	0.2607	0.2337	0.2376	0.2627	0.2197

